Leaky Wave Antenna by Spin Photonic Topological Insulators Using 30-degree rhombic unit cell

A new spin photonic topological insulator model with a 30-degree rhombic unit cell is presented and analyzed. Topological band gaps and the robustness against the defects are shown. The edge modes are studied via full-wave simulation of a ribbon of unit cells. By using the structure in the fast wave region, a leaky wave antenna is proposed with a gain of 18.2dB.

==> references.bib.txt <==
1- @article{jackson2012leaky,
  title={Leaky-wave antennas},
  author={Jackson, David R and Caloz, Christophe and Itoh, Tatsuo},
  journal={Proceedings of the IEEE},
  volume={100},
  number={7},
  pages={2194--2206},
  year={2012},
  publisher={IEEE}
}
2- @article{ozawa2019topological,
  title={Topological photonics},
  author={Ozawa, Tomoki and Price, Hannah M and Amo, Alberto and Goldman, Nathan and Hafezi, Mohammad and Lu, Ling and Rechtsman, Mikael C and Schuster, David and Simon, Jonathan and Zilberberg, Oded and others},
  journal={Reviews of Modern Physics},
  volume={91},
  number={1},
  pages={015006},
  year={2019},
  publisher={APS}
}
3- @article{wang2019band,
  title={Band topology in classical waves: Wilson-loop approach to topological numbers and fragile topology},
  author={Wang, Hai-Xiao and Guo, Guang-Yu and Jiang, Jian-Hua},
  journal={New Journal of Physics},
  volume={21},
  number={9},
  pages={093029},
  year={2019},
  publisher={IOP Publishing}
}
4- @article{singh2021advances,
  title={Advances in Metasurfaces: Topology, Chirality, Patterning, and Time Modulation},
  author={Singh, Shreya and Davis, Robert J and Dia’aaldin, J Bisharat and Lee, Jiyeon and Kandil, Sara M and Wen, Erda and Yang, Xiaozhen and Zhou, Yun and Bandaru, Prabhakar R and Sievenpiper, Daniel F},
  journal={IEEE Antennas and Propagation Magazine},
  volume={64},
  number={4},
  pages={51--62},
  year={2021},
  publisher={IEEE}
}
5- @article{davis2021photonic,
  title={Photonic Topological Insulators: A Beginner's Introduction [Electromagnetic Perspectives]},
  author={Davis, Robert and Zhou, Yun and Bandaru, Prabhakar and Sievenpiper, Dan and others},
  journal={IEEE Antennas and Propagation Magazine},
  volume={63},
  number={3},
  pages={112--124},
  year={2021},
  publisher={IEEE}
}
6-@article{grbic2022metasurfaces,
  title={EM Metasurfaces [Guest Editorial]},
  author={Grbic, Anthony and Maci, Stefano},
  journal={IEEE Antennas and Propagation Magazine},
  volume={64},
  number={4},
  pages={16--22},
  year={2022},
  publisher={IEEE}
}
7- @article{bisharat2019electromagnetic,
  title={Electromagnetic-Dual Metasurfaces for Topological States along a 1D Interface},
  author={Bisharat, Dia'aaldin J and Sievenpiper, Daniel F},
  journal={Laser \& Photonics Reviews},
  volume={13},
  number={10},
  pages={1900126},
  year={2019},
  publisher={Wiley Online Library}
}
8- @inproceedings{dia2019topological,
  title={Topological metasurfaces for symmetry-protected electromagnetic line waves},
  author={Dia'aaldin, J Bisharat and Sievenpiper, Daniel F},
  booktitle={Metamaterials, Metadevices, and Metasystems 2019},
  volume={11080},
  pages={20--26},
  year={2019},
  organization={SPIE}
}
9- @inproceedings{davis2021robust,
  title={Robust Microwave Transport via Nontrivial Duality-Based Rhombic Unit Cells},
  author={Davis, Robert J and Sievenpiper, Daniel F},
  booktitle={2021 IEEE International Symposium on Antennas and Propagation and USNC-URSI Radio Science Meeting (APS/URSI)},
  pages={619--620},
  year={2021},
  organization={IEEE}
}
10- @article{davis2021classical,
  title={Classical-to-topological transmission line couplers},
  author={Davis, Robert J and Bisharat, Dia'aaldin J and Sievenpiper, Daniel F},
  journal={Applied Physics Letters},
  volume={118},
  number={13},
  pages={131102},
  year={2021},
  publisher={AIP Publishing LLC}
}
11- @article{lumer2020topological,
  title={Topological insulator antenna arrays},
  author={Lumer, Yaakov and Engheta, Nader},
  journal={ACS Photonics},
  volume={7},
  number={8},
  pages={2244--2251},
  year={2020},
  publisher={ACS Publications}
}
12- @article{singh2021topological,
  title={Topological antennas: Aperture radiators, leaky-wave surfaces, and orbital angular momentum beam generation},
  author={Singh, Shreya and Bisharat, Dia’aaldin and Sievenpiper, Dan},
  journal={Journal of Applied Physics},
  volume={130},
  number={2},
  pages={023101},
  year={2021},
  publisher={AIP Publishing LLC}
}
13- @book{volakis2007antenna,
  title={Antenna engineering handbook},
  author={Volakis, John L},
  year={2007},
  publisher={McGraw-Hill Education}
}
14- @article{gonzalez2017multibeam,
  title={Multibeam by metasurface antennas},
  author={Gonz{\'a}lez-Ovejero, David and Minatti, Gabriele and Chattopadhyay, Goutam and Maci, Stefano},
  journal={IEEE Transactions on Antennas and Propagation},
  volume={65},
  number={6},
  pages={2923--2930},
  year={2017},
  publisher={IEEE}
}
15- @inproceedings{pavone2018beam,
  title={Beam scanning metasurface antennas},
  author={Pavone, SC and Albani, M and Maci, S and Martini, E and Caminita, F},
  booktitle={2018 IEEE International Symposium on Antennas and Propagation \& USNC/URSI National Radio Science Meeting},
  pages={1443--1444},
  year={2018},
  organization={IEEE}
}

